Algorithms and Complexity on Indexing Founder Graphs

We study the problem of matching a string in a labeled graph. Previous research has shown that unless the Orthogonal Vectors Hypothesis (OVH) is false, one cannot solve this problem in strongly sub-quadratic time, nor index the graph in polynomial time to answer queries efficiently (Equi et al. ICALP 2019, SOFSEM 2021). These conditional lower-bounds cover even deterministic graphs with binary alphabet, but there naturally exist also graph classes that are easy to index: E.g. Wheeler graphs (Gagie et al. Theor. Comp. Sci. 2017) cover graphs admitting a Burrows-Wheeler transform -based indexing scheme. However, it is NP-complete to recognize if a graph is a Wheeler graph (Gibney, Thankachan, ESA 2019). We propose an approach to alleviate the construction bottleneck of Wheeler graphs. Rather than starting from an arbitrary graph, we study graphs induced from multiple sequence alignments (MSAs). Elastic degenerate strings (Bernadini et al. SPIRE 2017, ICALP 2019) can be seen as such graphs, and we introduce here their generalization: elastic founder graphs. We first prove that even such induced graphs are hard to index under OVH. Then we introduce two subclasses, repeat-free and semi-repeat-free graphs, that are easy to index. We give a linear time algorithm to construct a repeat-free non-elastic founder graph from a gapless MSA, and (parameterized) near-linear time algorithms to construct semi-repeat-free (repeat-free, respectively) elastic founder graphs from general MSAs. Finally, we show that repeat-free elastic founder graphs admit a reduction to Wheeler graphs in polynomial time.

==> Arxiv version/dfa.tikz <==
\node[draw, black] (0_label) at (0, 0) {\small{\$}};
\node[align=left, black] (0) at (0, 0.5) {\small{27}};
\node[draw, black] (1_label) at (1.7, 0) {\small{C}};
\node[align=left, black] (1) at (1.7, 0.5) {\small{0}};
\node[draw, black] (2_label) at (1.7, 1) {\small{T}};
\node[align=left, black] (2) at (1.7, 1.5) {\small{1,2}};
\node[draw, black] (3_label) at (3.4, 0) {\small{A}};
\node[align=left, black] (3) at (3.4, 0.5) {\small{9}};
\node[draw, black] (4_label) at (3.4, 1) {\small{G}};
\node[align=left, black] (4) at (3.4, 1.5) {\small{11}};
\node[draw, black] (5_label) at (3.4, 2) {\small{T}};
\node[align=left, black] (5) at (3.4, 2.5) {\small{10}};
\node[draw, black] (6_label) at (5.1, 0) {\small{G}};
\node[align=left, black] (6) at (5.1, 0.5) {\small{3,4,5}};
\node[draw, black] (7_label) at (5.1, 1) {\small{G}};
\node[align=left, black] (7) at (5.1, 1.5) {\small{4,5}};
\node[draw, black] (8_label) at (6.8, 0) {\small{A}};
\node[align=left, black] (8) at (6.8, 0.5) {\small{15,18}};
\node[draw, black] (9_label) at (6.8, 1) {\small{C}};
\node[align=left, black] (9) at (6.8, 1.5) {\small{12}};
\node[draw, black] (10_label) at (8.5, 0) {\small{C}};
\node[align=left, black] (10) at (8.5, 0.5) {\small{19}};
\node[draw, black] (11_label) at (8.5, 1) {\small{T}};
\node[align=left, black] (11) at (8.5, 1.5) {\small{16}};
\node[draw, black] (12_label) at (8.5, 2) {\small{T}};
\node[align=left, black] (12) at (8.5, 2.5) {\small{13}};
\node[draw, black] (13_label) at (10.2, 0) {\small{T}};
\node[align=left, black] (13) at (10.2, 0.5) {\small{20}};
\node[draw, black] (14_label) at (10.2, 1) {\small{A}};
\node[align=left, black] (14) at (10.2, 1.5) {\small{17}};
\node[draw, black] (15_label) at (10.2, 2) {\small{G}};
\node[align=left, black] (15) at (10.2, 2.5) {\small{14}};
\node[draw, black] (16_label) at (11.9, 0) {\small{G}};
\node[align=left, black] (16) at (11.9, 0.5) {\small{6}};
\node[draw, black] (17_label) at (11.9, 1) {\small{T}};
\node[align=left, black] (17) at (11.9, 1.5) {\small{7,8}};
\node[draw, black] (18_label) at (13.6, 0) {\small{C}};
\node[align=left, black] (18) at (13.6, 0.5) {\small{21}};
\node[draw, black] (19_label) at (13.6, 1) {\small{A}};
\node[align=left, black] (19) at (13.6, 1.5) {\small{23,25}};
\node[draw, black] (20_label) at (15.3, 0) {\small{G}};
\node[align=left, black] (20) at (15.3, 0.5) {\small{22}};
\node[draw, black] (21_label) at (15.3, 1) {\small{A}};
\node[align=left, black] (21) at (15.3, 1.5) {\small{26}};
\node[draw, black] (22_label) at (15.3, 2) {\small{G}};
\node[align=left, black] (22) at (15.3, 2.5) {\small{24}};
\draw [line width=0.03cm, -, opacity=1.0, color=black] (0.3, 0) -- (1.4, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (0.3, 0) -- (1.4, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (2, 0) -- (3.1, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (2, 1) -- (3.1, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (2, 1) -- (3.1, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 0) -- (4.8, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 1) -- (4.8, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 2) -- (4.8, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (5.4, 0) -- (6.5, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (5.4, 0) -- (6.5, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (5.4, 1) -- (6.5, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 0) -- (8.2, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 0) -- (8.2, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 1) -- (8.2, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 0) -- (9.9, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 1) -- (9.9, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 2) -- (9.9, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 0) -- (11.6, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 0) -- (11.6, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 1) -- (11.6, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 2) -- (11.6, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (12.2, 0) -- (13.3, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (12.2, 1) -- (13.3, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 0) -- (15, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 1) -- (15, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 1) -- (15, 2);
\fill[yellow, opacity=0.3] (2.89,-0.7) rectangle (3.91,2.7);
\fill[yellow, opacity=0.3] (9.69,-0.7) rectangle (10.71,2.7);
\fill[yellow, opacity=0.3] (14.79,-0.7) rectangle (15.81,2.7);


==> Arxiv version/nfa.tikz <==
\node[draw, black] (27_label) at (0, 0) {\small{\$}};
\node[align=left, black] (27) at (0, 0.5) {\small{27}};
\node[draw, black] (0_label) at (1.7, 0) {\small{C}};
\node[align=left, black] (0) at (1.7, 0.5) {\small{0}};
\node[draw, black] (1_label) at (1.7, 1) {\small{T}};
\node[align=left, black] (1) at (1.7, 1.5) {\small{1}};
\node[draw, black] (2_label) at (1.7, 2) {\small{T}};
\node[align=left, black] (2) at (1.7, 2.5) {\small{2}};
\node[draw, black] (9_label) at (3.4, 0) {\small{A}};
\node[align=left, black] (9) at (3.4, 0.5) {\small{9}};
\node[draw, black] (10_label) at (3.4, 1) {\small{T}};
\node[align=left, black] (10) at (3.4, 1.5) {\small{10}};
\node[draw, black] (11_label) at (3.4, 2) {\small{G}};
\node[align=left, black] (11) at (3.4, 2.5) {\small{11}};
\node[draw, black] (3_label) at (5.1, 0) {\small{G}};
\node[align=left, black] (3) at (5.1, 0.5) {\small{3}};
\node[draw, black] (4_label) at (5.1, 1) {\small{G}};
\node[align=left, black] (4) at (5.1, 1.5) {\small{4}};
\node[draw, black] (5_label) at (5.1, 2) {\small{G}};
\node[align=left, black] (5) at (5.1, 2.5) {\small{5}};
\node[draw, black] (12_label) at (6.8, 0) {\small{C}};
\node[align=left, black] (12) at (6.8, 0.5) {\small{12}};
\node[draw, black] (15_label) at (6.8, 1) {\small{A}};
\node[align=left, black] (15) at (6.8, 1.5) {\small{15}};
\node[draw, black] (18_label) at (6.8, 2) {\small{A}};
\node[align=left, black] (18) at (6.8, 2.5) {\small{18}};
\node[draw, black] (13_label) at (8.5, 0) {\small{T}};
\node[align=left, black] (13) at (8.5, 0.5) {\small{13}};
\node[draw, black] (16_label) at (8.5, 1) {\small{T}};
\node[align=left, black] (16) at (8.5, 1.5) {\small{16}};
\node[draw, black] (19_label) at (8.5, 2) {\small{C}};
\node[align=left, black] (19) at (8.5, 2.5) {\small{19}};
\node[draw, black] (14_label) at (10.2, 0) {\small{G}};
\node[align=left, black] (14) at (10.2, 0.5) {\small{14}};
\node[draw, black] (17_label) at (10.2, 1) {\small{A}};
\node[align=left, black] (17) at (10.2, 1.5) {\small{17}};
\node[draw, black] (20_label) at (10.2, 2) {\small{T}};
\node[align=left, black] (20) at (10.2, 2.5) {\small{20}};
\node[draw, black] (7_label) at (11.9, 0) {\small{T}};
\node[align=left, black] (7) at (11.9, 0.5) {\small{7}};
\node[draw, black] (8_label) at (11.9, 1) {\small{T}};
\node[align=left, black] (8) at (11.9, 1.5) {\small{8}};
\node[draw, black] (6_label) at (11.9, 2) {\small{G}};
\node[align=left, black] (6) at (11.9, 2.5) {\small{6}};
\node[draw, black] (23_label) at (13.6, 0) {\small{A}};
\node[align=left, black] (23) at (13.6, 0.5) {\small{23}};
\node[draw, black] (25_label) at (13.6, 1) {\small{A}};
\node[align=left, black] (25) at (13.6, 1.5) {\small{25}};
\node[draw, black] (21_label) at (13.6, 2) {\small{C}};
\node[align=left, black] (21) at (13.6, 2.5) {\small{21}};
\node[draw, black] (24_label) at (15.3, 0) {\small{G}};
\node[align=left, black] (24) at (15.3, 0.5) {\small{24}};
\node[draw, black] (26_label) at (15.3, 1) {\small{A}};
\node[align=left, black] (26) at (15.3, 1.5) {\small{26}};
\node[draw, black] (22_label) at (15.3, 2) {\small{G}};
\node[align=left, black] (22) at (15.3, 2.5) {\small{22}};
\draw [line width=0.03cm, -, opacity=1.0, color=black] (2, 0) -- (3.1, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (2, 1) -- (3.1, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (2, 2) -- (3.1, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (5.4, 0) -- (6.5, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (5.4, 1) -- (6.5, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (5.4, 2) -- (6.5, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (12.2, 2) -- (13.3, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (12.2, 0) -- (13.3, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (12.2, 1) -- (13.3, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 0) -- (4.8, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 0) -- (4.8, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 0) -- (4.8, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 1) -- (4.8, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 1) -- (4.8, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 2) -- (4.8, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 2) -- (4.8, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 0) -- (8.2, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 0) -- (9.9, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 0) -- (11.6, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 0) -- (11.6, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 1) -- (8.2, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 1) -- (9.9, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 1) -- (11.6, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 1) -- (11.6, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 2) -- (8.2, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 2) -- (9.9, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 2) -- (11.6, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 2) -- (11.6, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 2) -- (11.6, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 2) -- (15, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 0) -- (15, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 1) -- (15, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (0.3, 0) -- (1.4, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (0.3, 0) -- (1.4, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (0.3, 0) -- (1.4, 2);
\fill[yellow, opacity=0.3] (2.89,-0.7) rectangle (3.91,2.7);
\fill[yellow, opacity=0.3] (9.69,-0.7) rectangle (10.71,2.7);
\fill[yellow, opacity=0.3] (14.79,-0.7) rectangle (15.81,2.7);


==> Arxiv version/wdfa.tikz <==
\node[draw, black] (0_label) at (0, 0) {\small{\$}};
\node[align=left, black] (0) at (0, 0.5) {\small{27}};
\node[draw, black] (1_label) at (1.7, 0) {\small{C}};
\node[align=left, black] (1) at (1.7, 0.5) {\small{0}};
\node[draw, black] (2_label) at (1.7, 1) {\small{T}};
\node[align=left, black] (2) at (1.7, 1.5) {\small{1,2}};
\node[draw, black] (3_label) at (3.4, 0) {\small{A}};
\node[align=left, black] (3) at (3.4, 0.5) {\small{9}};
\node[draw, black] (4_label) at (3.4, 1) {\small{G}};
\node[align=left, black] (4) at (3.4, 1.5) {\small{11}};
\node[draw, black] (5_label) at (3.4, 2) {\small{T}};
\node[align=left, black] (5) at (3.4, 2.5) {\small{10}};
\node[draw, black] (6_label) at (5.1, 0) {\small{G}};
\node[align=left, black] (6) at (5.1, 0.5) {\small{3,4,5}};
\node[draw, black] (7_label) at (5.1, 1) {\small{G}};
\node[align=left, black] (7) at (5.1, 1.5) {\small{4,5}};
\node[draw, black] (8_label) at (5.1, 2) {\small{G}};
\node[align=left, black] (8) at (5.1, 2.5) {\small{4,5}};
\node[draw, black] (9_label) at (6.8, 0) {\small{A}};
\node[align=left, black] (9) at (6.8, 0.5) {\small{15,18}};
\node[draw, black] (10_label) at (6.8, 1) {\small{C}};
\node[align=left, black] (10) at (6.8, 1.5) {\small{12}};
\node[draw, black] (11_label) at (6.8, 2) {\small{A}};
\node[align=left, black] (11) at (6.8, 2.5) {\small{15,18}};
\node[draw, black] (12_label) at (6.8, 3) {\small{A}};
\node[align=left, black] (12) at (6.8, 3.5) {\small{15,18}};
\node[draw, black] (13_label) at (8.5, 0) {\small{C}};
\node[align=left, black] (13) at (8.5, 0.5) {\small{19}};
\node[draw, black] (14_label) at (8.5, 1) {\small{T}};
\node[align=left, black] (14) at (8.5, 1.5) {\small{16}};
\node[draw, black] (15_label) at (8.5, 2) {\small{T}};
\node[align=left, black] (15) at (8.5, 2.5) {\small{13}};
\node[draw, black] (16_label) at (8.5, 3) {\small{C}};
\node[align=left, black] (16) at (8.5, 3.5) {\small{19}};
\node[draw, black] (17_label) at (8.5, 4) {\small{T}};
\node[align=left, black] (17) at (8.5, 4.5) {\small{16}};
\node[draw, black] (18_label) at (8.5, 5) {\small{C}};
\node[align=left, black] (18) at (8.5, 5.5) {\small{19}};
\node[draw, black] (19_label) at (8.5, 6) {\small{T}};
\node[align=left, black] (19) at (8.5, 6.5) {\small{16}};
\node[draw, black] (20_label) at (10.2, 0) {\small{T}};
\node[align=left, black] (20) at (10.2, 0.5) {\small{20}};
\node[draw, black] (21_label) at (10.2, 1) {\small{A}};
\node[align=left, black] (21) at (10.2, 1.5) {\small{17}};
\node[draw, black] (22_label) at (10.2, 2) {\small{G}};
\node[align=left, black] (22) at (10.2, 2.5) {\small{14}};
\node[draw, black] (23_label) at (11.9, 0) {\small{G}};
\node[align=left, black] (23) at (11.9, 0.5) {\small{6}};
\node[draw, black] (24_label) at (11.9, 1) {\small{T}};
\node[align=left, black] (24) at (11.9, 1.5) {\small{7,8}};
\node[draw, black] (25_label) at (11.9, 2) {\small{T}};
\node[align=left, black] (25) at (11.9, 2.5) {\small{7,8}};
\node[draw, black] (26_label) at (11.9, 3) {\small{T}};
\node[align=left, black] (26) at (11.9, 3.5) {\small{7,8}};
\node[draw, black] (27_label) at (13.6, 0) {\small{C}};
\node[align=left, black] (27) at (13.6, 0.5) {\small{21}};
\node[draw, black] (28_label) at (13.6, 1) {\small{A}};
\node[align=left, black] (28) at (13.6, 1.5) {\small{23,25}};
\node[draw, black] (29_label) at (13.6, 2) {\small{A}};
\node[align=left, black] (29) at (13.6, 2.5) {\small{23,25}};
\node[draw, black] (30_label) at (13.6, 3) {\small{A}};
\node[align=left, black] (30) at (13.6, 3.5) {\small{23,25}};
\node[draw, black] (31_label) at (15.3, 0) {\small{G}};
\node[align=left, black] (31) at (15.3, 0.5) {\small{22}};
\node[draw, black] (32_label) at (15.3, 1) {\small{A}};
\node[align=left, black] (32) at (15.3, 1.5) {\small{26}};
\node[draw, black] (33_label) at (15.3, 2) {\small{G}};
\node[align=left, black] (33) at (15.3, 2.5) {\small{24}};
\draw [line width=0.03cm, -, opacity=1.0, color=black] (0.3, 0) -- (1.4, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (0.3, 0) -- (1.4, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (2, 0) -- (3.1, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (2, 1) -- (3.1, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (2, 1) -- (3.1, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 0) -- (4.8, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 1) -- (4.8, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (3.7, 2) -- (4.8, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (5.4, 0) -- (6.5, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (5.4, 0) -- (6.5, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (5.4, 1) -- (6.5, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (5.4, 2) -- (6.5, 3);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 0) -- (8.2, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 0) -- (8.2, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 1) -- (8.2, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 2) -- (8.2, 3);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 2) -- (8.2, 4);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 3) -- (8.2, 5);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (7.1, 3) -- (8.2, 6);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 0) -- (9.9, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 1) -- (9.9, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 2) -- (9.9, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 3) -- (9.9, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 4) -- (9.9, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 5) -- (9.9, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (8.8, 6) -- (9.9, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 0) -- (11.6, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 0) -- (11.6, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 1) -- (11.6, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (10.5, 2) -- (11.6, 3);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (12.2, 0) -- (13.3, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (12.2, 1) -- (13.3, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (12.2, 2) -- (13.3, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (12.2, 3) -- (13.3, 3);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 0) -- (15, 0);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 1) -- (15, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 1) -- (15, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 2) -- (15, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 2) -- (15, 2);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 3) -- (15, 1);
\draw [line width=0.03cm, -, opacity=1.0, color=black] (13.9, 3) -- (15, 2);
\fill[yellow, opacity=0.3] (2.89,-0.7) rectangle (3.91,2.7);
\fill[yellow, opacity=0.3] (9.69,-0.7) rectangle (10.71,2.7);
\fill[yellow, opacity=0.3] (14.79,-0.7) rectangle (15.81,2.7);

